In-Context Learning of Physical Properties: Few-Shot Adaptation to Out-of-Distribution Molecular Graphs

Large language models manifest the ability of few-shot adaptation to a sequence of provided examples. This behavior, known as in-context learning, allows for performing nontrivial machine learning tasks during inference only. In this work, we address the question: can we leverage in-context learning to predict out-of-distribution materials properties? However, this would not be possible for structure property prediction tasks unless an effective method is found to pass atomic-level geometric features to the transformer model. To address this problem, we employ a compound model in which GPT-2 acts on the output of geometry-aware graph neural networks to adapt in-context information. To demonstrate our model's capabilities, we partition the QM9 dataset into sequences of molecules that share a common substructure and use them for in-context learning. This approach significantly improves the performance of the model on out-of-distribution examples, surpassing the one of general graph neural network models.

==> Possible_References.txt <==
@article{choi2024accelerating,
  title={Accelerating materials language processing with large language models},
  author={Choi, Jaewoong and Lee, Byungju},
  journal={Communications Materials},
  volume={5},
  number={1},
  pages={13},
  year={2024},
  publisher={Nature Publishing Group UK London}
}

@article{ahn2024transformers,
  title={Transformers learn to implement preconditioned gradient descent for in-context learning},
  author={Ahn, Kwangjun and Cheng, Xiang and Daneshmand, Hadi and Sra, Suvrit},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@inproceedings{von2023transformers,
  title={Transformers learn in-context by gradient descent},
  author={Von Oswald, Johannes and Niklasson, Eyvind and Randazzo, Ettore and Sacramento, Jo{\~a}o and Mordvintsev, Alexander and Zhmoginov, Andrey and Vladymyrov, Max},
  booktitle={International Conference on Machine Learning},
  pages={35151--35174},
  year={2023},
  organization={PMLR}
}

@inproceedings{muller2023pfns4bo,
  title={PFNs4BO: In-context learning for bayesian optimization},
  author={M{\"u}ller, Samuel and Feurer, Matthias and Hollmann, Noah and Hutter, Frank},
  booktitle={International Conference on Machine Learning},
  pages={25444--25470},
  year={2023},
  organization={PMLR}
}

@article{wang2024large,
  title={Large language models are latent variable models: Explaining and finding good demonstrations for in-context learning},
  author={Wang, Xinyi and Zhu, Wanrong and Saxon, Michael and Steyvers, Mark and Wang, William Yang},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@article{zhang2024makes,
  title={What makes good examples for visual in-context learning?},
  author={Zhang, Yuanhan and Zhou, Kaiyang and Liu, Ziwei},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@inproceedings{wang2023large,
  title={Large language models are implicitly topic models: Explaining and finding good demonstrations for in-context learning},
  author={Wang, Xinyi and Zhu, Wanrong and Saxon, Michael and Steyvers, Mark and Wang, William Yang},
  booktitle={Workshop on Efficient Systems for Foundation Models@ ICML2023},
  year={2023}
}

@article{yan2022periodic,
  title={Periodic graph transformers for crystal material property prediction},
  author={Yan, Keqiang and Liu, Yi and Lin, Yuchao and Ji, Shuiwang},
  journal={Advances in Neural Information Processing Systems},
  volume={35},
  pages={15066--15080},
  year={2022}
}

@article{xu2023transpolymer,
  title={TransPolymer: a Transformer-based language model for polymer property predictions},
  author={Xu, Changwen and Wang, Yuyang and Barati Farimani, Amir},
  journal={npj Computational Materials},
  volume={9},
  number={1},
  pages={64},
  year={2023},
  publisher={Nature Publishing Group UK London}
}

@article{fu2023material,
  title={Material transformers: deep learning language models for generative materials design},
  author={Fu, Nihang and Wei, Lai and Song, Yuqi and Li, Qinyang and Xin, Rui and Omee, Sadman Sadeed and Dong, Rongzhi and Siriwardane, Edirisuriya M Dilanga and Hu, Jianjun},
  journal={Machine Learning: Science and Technology},
  volume={4},
  number={1},
  pages={015001},
  year={2023},
  publisher={IOP Publishing}
}

@article{lee2024density,
  title={Density of States Prediction of Crystalline Materials via Prompt-guided Multi-Modal Transformer},
  author={Lee, Namkyeong and Noh, Heewoong and Kim, Sungwon and Hyun, Dongmin and Na, Gyoung S and Park, Chanyoung},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}


@misc{brown2020language,
      title={Language Models are Few-Shot Learners}, 
      author={Tom B. Brown and Benjamin Mann and Nick Ryder and Melanie Subbiah and Jared Kaplan and Prafulla Dhariwal and Arvind Neelakantan and Pranav Shyam and Girish Sastry and Amanda Askell and Sandhini Agarwal and Ariel Herbert-Voss and Gretchen Krueger and Tom Henighan and Rewon Child and Aditya Ramesh and Daniel M. Ziegler and Jeffrey Wu and Clemens Winter and Christopher Hesse and Mark Chen and Eric Sigler and Mateusz Litwin and Scott Gray and Benjamin Chess and Jack Clark and Christopher Berner and Sam McCandlish and Alec Radford and Ilya Sutskever and Dario Amodei},
      year={2020},
      eprint={2005.14165},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}
